On positivity of Ehrhart polynomials

Ehrhart discovered that the function that counts the number of lattice points in dilations of an integral polytope is a polynomial. We call the coefficients of this polynomial Ehrhart coefficients, and say a polytope is Ehrhart positive if all Ehrhart coefficients are positive (which is not true for all integral polytopes). The main purpose of this article is to survey interesting families of polytopes that are known to be Ehrhart positive and discuss the reasons from which their Ehrhart positivity follows. We also include examples of polytopes that have negative Ehrhart coefficients and polytopes that are conjectured to be Ehrhart positive, as well as pose a few relevant questions.

==> 3_1.txt <==
1 1
1 2
1 4
1 8
1 10
1 14
1 16
1 17
2 2
2 3
2 4
2 5
2 6
2 8
2 9
2 10
2 11
2 12
2 14
2 16
2 17
3 3
3 4
3 5
3 6
3 7
3 8
3 9
3 10
3 11
3 12
3 13
3 14
3 15
3 16
3 17
3 18
3 20
4 4
4 5
4 6
4 7
4 8
4 9
4 10
4 11
4 12
4 13
4 14
4 15
4 16
4 17
4 18
4 20
4 22
5 5
5 6
5 7
5 8
5 9
5 10
5 11
5 12
5 13
5 14
5 15
5 16
5 17
5 18
5 19
5 20
5 21
5 22
6 6
6 7
6 8
6 9
6 10
6 11
6 12
6 13
6 14
6 15
6 16
6 17
6 18
6 19
6 20
6 21
6 22
7 7
7 8
7 9
7 10
7 11
7 12
7 13
7 14
7 15
7 16
7 17
7 18
7 19
7 20
7 21
7 22
7 23
7 24
8 8
8 9
8 10
8 11
8 12
8 13
8 14
8 15
8 16
8 17
8 18
8 19
8 20
8 21
8 22
8 23
8 24
9 9
9 10
9 11
9 12
9 13
9 14
9 15
9 16
9 17
9 18
9 19
9 20
9 21
9 22
9 23
9 24
9 25
10 10
10 11
10 12
10 13
10 14
10 15
10 16
10 17
10 18
10 19
10 20
10 21
10 22
10 23
10 24
10 25
10 26
11 11
11 12
11 13
11 14
11 15
11 16
11 17
11 18
11 19
11 20
11 21
11 22
11 23
11 24
11 25
11 26
11 27
11 28
11 29
12 12
12 13
12 14
12 15
12 16
12 17
12 18
12 19
12 20
12 21
12 22
12 23
12 24
12 25
12 26
12 27
12 28
12 29
13 13
13 14
13 15
13 16
13 17
13 18
13 19
13 20
13 21
13 22
13 23
13 24
13 25
13 26
13 27
13 28
13 29
13 30
14 14
14 15
14 16
14 17
14 18
14 19
14 20
14 21
14 22
14 23
14 24
14 25
14 26
14 27
14 28
14 29
14 30
14 31
15 15
15 16
15 17
15 18
15 19
15 20
15 21
15 22
15 23
15 24
15 25
15 26
15 27
15 28
15 29
15 30
15 31
16 16
16 17
16 18
16 19
16 20
16 21
16 22
16 23
16 24
16 25
16 26
16 27
16 28
16 29
16 30
16 31
16 32
17 17
17 18
17 19
17 20
17 21
17 22
17 23
17 24
17 25
17 26
17 27
17 28
17 29
17 30
17 31
17 32
17 33
18 18
18 19
18 20
18 21
18 22
18 23
18 24
18 25
18 26
18 27
18 28
18 29
18 30
18 31
18 32
18 33
19 19
19 20
19 21
19 22
19 23
19 24
19 25
19 26
19 27
19 28
19 29
19 30
19 31
19 32
19 33
19 34
20 20
20 21
20 22
20 23
20 24
20 25
20 26
20 27
20 28
20 29
20 30
20 31
20 32
20 33
20 34
20 35
21 21
21 22
21 23
21 24
21 25
21 26
21 27
21 28
21 29
21 30
21 31
21 32
21 33
21 34
21 35
22 22
22 23
22 24
22 25
22 26
22 27
22 28
22 29
22 30
22 31
22 32
22 33
22 34
22 35
23 23
23 24
23 25
23 26
23 27
23 28
23 29
23 30
23 31
23 32
23 33
23 34
23 35
24 24
24 25
24 26
24 27
24 28
24 29
24 30
24 31
24 32
24 33
24 34
24 35
25 25
25 26
25 27
25 28
25 29
25 30
25 31
25 32
25 33
25 34
25 35
26 26
26 27
26 28
26 29
26 30
26 31
26 32
26 33
26 34
26 35
27 27
27 28
27 29
27 30
27 31
27 32
27 33
27 34
27 35
28 28
28 29
28 30
28 31
28 32
28 33
28 34
28 35
29 29
29 30
29 31
29 32
29 33
29 34
29 35
30 30
30 31
30 32
30 34
30 35
31 31
31 32
31 34
31 35
32 32
32 34
32 35
33 35
34 35
35 35


==> 3_2.txt <==
10 10
10 11
10 12
10 13
10 14
10 15
10 16
10 17
10 18
10 19
10 20
10 21
10 22
10 23
10 24
10 25
10 26
10 27
10 28
10 29
10 30
10 31
10 32
10 33
10 34
10 35
11 11
11 12
11 13
11 14
11 15
11 16
11 17
11 18
11 19
11 20
11 21
11 22
11 23
11 24
11 25
11 26
11 27
11 28
11 29
11 30
11 31
11 32
11 33
11 34
11 35
11 36
11 37
12 12
12 13
12 14
12 15
12 16
12 17
12 18
12 19
12 20
12 21
12 22
12 23
12 24
12 25
12 26
12 27
12 28
12 29
12 30
12 31
12 32
12 33
12 34
12 35
12 36
12 37
13 14
13 15
13 16
13 17
13 18
13 19
13 20
13 21
13 22
13 23
13 24
13 25
13 26
13 27
13 28
13 29
13 30
13 31
13 32
13 33
13 34
13 35
13 36
13 37
13 38
14 15
14 16
14 17
14 18
14 19
14 20
14 21
14 22
14 23
14 24
14 25
14 26
14 27
14 28
14 29
14 30
14 31
14 32
14 33
14 34
14 35
14 36
14 37
14 38
14 39
15 16
15 17
15 18
15 19
15 20
15 21
15 22
15 23
15 24
15 25
15 26
15 27
15 28
15 29
15 30
15 31
15 32
15 33
15 34
15 35
15 36
15 37
15 38
15 39
15 40
16 17
16 18
16 19
16 20
16 21
16 22
16 23
16 24
16 25
16 26
16 27
16 28
16 29
16 30
16 31
16 32
16 33
16 34
16 35
16 36
16 37
16 38
16 39
16 40
17 18
17 19
17 20
17 21
17 22
17 23
17 24
17 25
17 26
17 27
17 28
17 29
17 30
17 31
17 32
17 33
17 34
17 35
17 36
17 37
17 38
17 39
17 40
17 41
17 42
18 19
18 20
18 21
18 22
18 23
18 24
18 25
18 26
18 27
18 28
18 29
18 30
18 31
18 32
18 33
18 34
18 35
18 36
18 37
18 38
18 39
18 40
18 41
18 42
18 43
19 20
19 21
19 22
19 23
19 24
19 25
19 26
19 27
19 28
19 29
19 30
19 31
19 32
19 33
19 34
19 35
19 36
19 37
19 38
19 39
19 40
19 41
19 42
19 43
19 44
20 21
20 22
20 23
20 24
20 25
20 26
20 27
20 28
20 29
20 30
20 31
20 32
20 33
20 34
20 35
20 36
20 37
20 38
20 39
20 40
20 41
20 42
20 43
20 44
20 45
2 11
2 12
21 22
21 23
21 24
21 25
21 26
21 27
21 28
21 29
21 30
21 31
21 32
21 33
21 34
21 35
21 36
21 37
21 38
21 39
21 40
21 41
2 14
21 42
21 43
21 44
21 45
21 46
2 18
2 19
2 20
2 2
2 22
22 23
22 24
22 25
22 26
22 27
22 28
22 29
22 30
22 31
22 32
22 33
22 34
22 35
22 36
22 37
22 38
22 39
22 40
22 41
2 24
22 42
22 43
22 44
22 45
22 46
2 26
2 27
2 3
23 25
23 26
23 27
23 28
23 29
23 30
23 31
23 32
23 33
23 34
23 35
23 36
23 37
23 38
23 39
23 40
23 41
23 42
23 43
23 44
23 45
23 46
23 47
2 4
24 26
24 27
24 28
24 29
24 30
24 31
24 32
24 33
24 34
24 35
24 36
24 37
24 38
24 39
24 40
24 41
24 42
24 43
24 44
24 45
24 46
24 47
24 48
24 49
25 27
25 28
25 29
25 30
25 31
25 32
25 33
25 34
25 35
25 36
25 37
25 38
25 39
25 40
25 41
25 42
25 43
25 44
25 45
25 46
25 47
25 48
25 49
2 6
26 28
26 29
26 30
26 31
26 32
26 33
26 34
26 35
26 36
26 37
26 38
26 39
26 40
26 41
26 42
26 43
26 44
26 45
26 46
26 47
26 48
26 49
26 50
27 29
27 30
27 31
27 32
27 33
27 34
27 35
27 36
27 37
27 38
27 39
27 40
27 41
27 42
27 43
27 44
27 45
27 46
27 47
27 48
27 49
27 50
27 51
27 52
2 8
28 30
28 31
28 32
28 33
28 34
28 35
28 36
28 37
28 38
28 39
28 40
28 41
28 42
28 43
28 44
28 45
28 46
28 47
28 48
28 49
28 50
28 51
28 52
29 31
29 32
29 33
29 34
29 35
29 36
29 37
29 38
29 39
29 40
29 41
29 42
29 43
29 44
29 45
29 46
29 47
29 48
29 49
29 50
29 51
29 52
29 53
30 32
30 33
30 34
30 35
30 36
30 37
30 38
30 39
30 40
30 41
30 42
30 43
30 44
30 45
30 46
30 47
30 48
30 49
30 50
30 51
30 52
30 53
3 10
3 11
3 12
3 13
31 33
31 34
31 35
31 36
31 37
31 38
31 39
31 40
31 41
3 14
31 42
31 43
31 44
31 45
31 46
31 47
31 48
31 49
31 50
31 51
3 15
31 52
31 53
31 54
3 16
3 18
3 19
3 20
3 21
3 22
32 34
32 35
32 36
32 37
32 38
32 39
32 40
32 41
3 24
32 42
32 43
32 44
32 45
32 46
32 47
32 48
32 49
32 50
32 51
32 52
32 53
32 54
3 26
3 27
3 3
33 36
33 37
33 38
33 39
33 40
33 41
33 42
33 43
33 44
33 45
33 46
33 47
33 48
33 49
33 50
33 51
33 52
33 53
33 54
3 4
34 37
34 38
34 39
34 40
34 41
34 42
34 43
34 44
34 45
34 46
34 47
34 48
34 49
34 50
34 51
34 52
34 53
34 54
3 5
35 38
35 39
35 40
35 41
35 42
35 43
35 44
35 45
35 46
35 47
35 48
35 49
35 50
35 51
35 52
35 53
35 54
3 6
36 39
36 40
36 41
36 42
36 43
36 44
36 45
36 46
36 47
36 48
36 49
36 50
36 51
36 52
36 53
36 54
3 7
37 40
37 41
37 42
37 43
37 44
37 45
37 46
37 47
37 48
37 49
37 50
37 51
37 52
37 53
37 54
3 8
38 41
38 42
38 43
38 44
38 45
38 46
38 47
38 48
38 49
38 50
38 51
38 52
38 53
38 54
3 9
39 42
39 43
39 44
39 45
39 46
39 47
39 48
39 49
39 50
39 51
39 52
39 53
39 54
40 43
40 44
40 45
40 46
40 47
40 48
40 49
40 50
40 51
40 52
40 53
40 54
4 10
4 11
4 12
4 13
4 14
41 44
41 45
41 46
41 47
41 48
41 49
41 50
41 51
4 15
41 52
41 53
41 54
4 16
4 17
4 18
4 19
4 20
4 21
4 22
4 23
4 24
42 45
42 46
42 47
42 48
42 49
42 50
42 51
4 25
42 52
42 53
42 54
4 26
4 27
4 28
43 46
43 47
43 48
43 49
43 50
43 51
43 52
43 53
43 54
4 4
44 47
44 48
44 49
44 50
44 51
44 52
44 53
44 54
4 5
45 48
45 50
45 51
45 52
45 53
45 54
4 6
46 50
46 51
46 53
46 54
4 7
47 50
47 51
47 53
47 54
4 8
48 51
48 53
48 54
4 9
49 54
50 54
5 10
5 11
5 12
5 13
5 14
5 15
51 54
5 16
5 17
5 18
5 19
5 20
5 21
5 22
5 23
5 24
5 25
5 26
5 27
5 28
5 29
5 5
5 6
5 7
5 8
5 9
6 10
6 11
6 12
6 13
6 14
6 15
6 16
6 17
6 18
6 19
6 20
6 21
6 22
6 23
6 24
6 25
6 26
6 27
6 28
6 29
6 6
6 7
6 8
6 9
7 10
7 11
7 12
7 13
7 14
7 15
7 16
7 17
7 18
7 19
7 20
7 21
7 22
7 23
7 24
7 25
7 26
7 27
7 28
7 29
7 30
7 31
7 7
7 8
7 9
8 10
8 11
8 12
8 13
8 14
8 15
8 16
8 17
8 18
8 19
8 20
8 21
8 22
8 23
8 24
8 25
8 26
8 27
8 28
8 29
8 30
8 31
8 34
8 8
8 9
9 10
9 11
9 12
9 13
9 14
9 15
9 16
9 17
9 18
9 19
9 20
9 21
9 22
9 23
9 24
9 25
9 26
9 27
9 28
9 29
9 30
9 31
9 32
9 33
9 34
9 9

==> 3s_1.txt <==
1 1
1 2
1 4
1 8
1 10
1 14
1 16
1 17
2 2
2 4
2 5
2 6
2 10
2 11
2 14
2 17
3 3
3 4
3 5
3 7
3 10
3 11
3 13
3 15
3 20
4 4
4 6
4 12
4 14
4 15
4 18
4 22
5 5
5 7
5 8
5 9
5 11
5 13
5 14
5 17
5 20
6 7
6 8
6 10
6 12
6 13
6 14
6 16
6 19
6 20
6 22
7 7
7 9
7 11
7 13
7 15
7 17
7 21
7 24
8 8
8 10
8 14
8 16
8 17
9 9
9 13
9 14
9 17
9 19
9 21
10 16
10 18
10 20
10 22
10 26
11 11
11 14
11 17
11 19
11 23
11 25
11 29
12 14
12 22
13 15
13 17
13 21
13 25
13 29
14 14
14 20
14 26
15 15
15 19
15 23
16 18
16 22
17 17
17 21
17 26
17 29
18 22
18 30
19 19
19 21
19 27
20 20
20 23
20 32
21 25
23 23
23 29
23 31
24 24
25 29
25 33
26 26
26 32
27 35
28 30
30 34
31 31
35 35


==> 3s_2.txt <==
2 2
2 3
2 4
2 6
2 8
2 11
2 12
2 14
2 18
2 19
2 20
2 22
2 24
2 26
2 27
3 3
3 4
3 6
3 8
3 9
3 10
3 12
3 15
3 16
3 20
3 21
3 27
4 5
4 8
4 9
4 11
4 13
4 14
4 17
4 18
4 20
4 21
4 23
4 25
4 28
5 6
5 7
5 8
5 12
5 16
5 20
5 22
5 27
5 28
6 6
6 7
6 9
6 11
6 15
6 18
6 19
6 21
6 23
7 8
7 10
7 14
7 17
7 18
7 20
7 22
7 23
7 25
7 26
7 30
8 9
8 10
8 11
8 13
8 17
8 19
8 21
8 25
8 28
8 29
8 34
9 9
9 12
9 14
9 15
9 16
9 18
9 21
9 24
9 27
9 28
9 30
9 32
9 33
10 11
10 12
10 15
10 17
10 19
10 21
10 23
10 26
10 27
10 29
10 32
11 14
11 16
11 20
11 22
11 28
11 34
11 37
12 12
12 13
12 15
12 17
12 21
12 23
12 25
12 27
12 30
13 16
13 20
13 24
13 26
13 28
13 29
13 30
13 32
14 15
14 19
14 23
14 25
14 27
14 29
14 31
14 32
14 33
15 18
15 22
15 24
15 26
15 27
15 30
15 32
15 34
15 36
16 17
16 21
16 23
16 29
16 33
16 35
16 37
17 28
17 32
17 34
17 36
17 38
17 42
18 19
18 21
18 24
18 27
18 33
18 35
18 41
19 22
19 28
19 34
19 38
20 25
20 33
20 37
20 41
20 45
21 24
21 30
21 36
21 42
22 23
22 31
22 35
22 39
23 34
23 46
24 27
24 29
24 33
24 36
24 37
24 43
24 45
25 32
26 35
26 41
26 43
27 30
27 33
27 42
28 33
29 34
29 48
30 33
30 37
30 39
30 47
30 48
31 38
32 37
32 45
33 36
34 41
34 43
35 40
36 39
36 41
36 42
36 49
37 44
37 50
38 47
39 42
39 48
40 53
41 52
42 45
44 49
45 52
46 53
51 54

